Discovering Data Manifold Geometry through Geometric Properties

A prevailing paradigm in modern representation learning is the map-first approach, in which a representation map is learned from reconstruction, embedding, or task objectives. At the optimum, when the learned map accurately recovers a global coordinate chart, it should exhibit three structural properties whose geometric meaning can be illustrated through a face-editing example: Commutativity requires that changing pose and then expression gives the same result as applying them in the reverse order; Time Coherence requires that the same variation along one coordinate induces the same expression change across faces; Common-Reference requires that all faces are organized relative to a common reference face. However, small approximation errors in the learned map need not translate into small errors in these structural properties, and can therefore disrupt the global organization of the representation. Based on this observation, we consider the converse of the map-first formulation and ask whether a global representation can instead emerge by directly learning these properties. We represent variations along individual coordinates through vector fields defined in the ambient space and introduce a non-contraction condition preventing one transformation from destroying directions associated with the others. We derive an unsupervised objective that learns these structural properties and establish theoretical results connecting its minimization to tangent-space recovery. Experiments on controlled manifolds validate the predicted tangent-space recovery and global structure, while an autoencoder baseline shows that small map-first errors can still produce substantial violations of the targeted properties.

==> random_points.csv <==
x y
0.054029 0.922359
0.522327 0.589916
0.577145 0.659346
0.236202 0.941215
0.916213 0.091200
0.482051 0.584842
0.019039 0.732567
0.831473 0.510873
0.561419 0.819288
0.570051 0.220931
0.907794 0.058425
0.072491 0.799609
0.418077 0.897898
0.988774 0.149418
0.790823 0.594431
0.809456 0.550168
0.880866 0.221737
0.043136 0.247851
0.955362 0.208225
0.536266 0.007257
0.647712 0.636392
0.540310 0.825608
0.796264 0.240106
0.233384 0.257002
0.996486 0.033287
0.153493 0.986141
0.502390 0.819184
0.699636 0.406519
0.142915 0.974694
0.139694 0.687137
0.048864 0.459282
0.695600 0.606106
0.301030 0.850052
0.715596 0.615891
0.703137 0.132024
0.963335 0.012330
0.735662 0.013738
0.955561 0.032692
0.025789 0.620669
0.603141 0.748412
0.004819 0.359065
0.927122 0.174248
0.688846 0.168328
0.369372 0.903402
0.350589 0.595732
0.974023 0.153921
0.548929 0.510445
0.655415 0.744495
0.809654 0.580758
0.330527 0.906974
0.595386 0.766721
0.501621 0.639845
0.612514 0.596802
0.724504 0.129442
0.074885 0.000907
0.825040 0.262736
0.031587 0.677877
0.780012 0.076034
0.270492 0.700420
0.871762 0.268622
0.917212 0.231118
0.176290 0.956350
0.117195 0.192545
0.848438 0.378873
0.266419 0.955887
0.866789 0.173482
0.921109 0.242975
0.134418 0.387054
0.233023 0.119575
0.474918 0.264577
0.197125 0.146593
0.928227 0.347254
0.603302 0.048646
0.715340 0.117095
0.216165 0.587839
0.827363 0.542898
0.873552 0.483380
0.486527 0.772720
0.578038 0.806742
0.951864 0.269438
0.130620 0.946907
0.232482 0.968595
0.414291 0.296375
0.792461 0.597454
0.373226 0.920204
0.965072 0.152890
0.604550 0.126666
0.080435 0.667243
0.317419 0.586309
0.865188 0.188543
0.220538 0.792079
0.265361 0.902153
0.310436 0.831751
0.415613 0.396960
0.073716 0.685891
0.073115 0.486997
0.407085 0.536785
0.066592 0.255601
0.286012 0.212516
0.745301 0.008058


==> vector_field_sphere.csv <==
X,Y,Z,u_all,v_all,w_all,u_1,v_1,w_1,u_2,v_2,w_2
0.09987492,0.0,0.995,0.6117832,0.7879266,-0.069949664,-0.6258219,-0.7766634,0.07170005,-0.33791986,0.9400771,0.04544443
-0.1272362,-0.11655878,0.985,0.5261528,0.83505404,0.16077335,-0.5258925,-0.83521944,-0.16076519,-0.57296246,0.8186971,0.038066134
0.01942642,0.22135405,0.975,0.4547982,0.8651921,-0.2111902,-0.42160064,-0.8812431,0.21368998,-0.796206,0.5953897,-0.10755056
0.15956302,-0.2081217,0.965,0.78382856,0.62094605,0.0062330817,-0.81871325,-0.5740341,0.01390968,0.34988302,0.91958135,0.17875098
-0.29207173,0.051663376,0.955,0.298304,0.95430547,0.017774787,-0.22365406,-0.97466093,0.003875868,-0.9563685,-0.1511378,-0.25003323
0.27596733,0.17554782,0.945,0.5624102,0.76703507,-0.30879164,-0.57669526,-0.7553266,0.31129465,-0.38361236,0.9227552,-0.036936518
-0.092068076,-0.34248865,0.935,0.7823391,0.547899,0.29623035,-0.8082705,-0.5159488,-0.28371778,0.4036094,0.8254164,0.39469898
-0.1751295,0.3372012,0.925,0.33225623,0.90101737,-0.2788792,-0.2020091,-0.92860395,0.31126672,-0.98730356,-0.076468945,-0.13922708
0.37897277,-0.13840026,0.915,0.7510654,0.62329996,-0.21771112,-0.8010099,-0.53923,0.26002732,0.40509433,0.91421133,0.010776764
-0.39322728,-0.16231851,0.905,0.2231593,0.94148505,0.25259835,-0.17155159,-0.95695305,-0.2341172,-0.8164106,-0.4118424,-0.40479589
0.18906334,0.4040174,0.895,0.4443193,0.77685934,-0.44617254,-0.38730502,-0.8067717,0.44622222,-0.7613686,0.63946426,-0.1067865
0.13934389,-0.44425026,0.885,0.9254842,0.37559375,0.049076736,-0.95819503,-0.2853998,0.020227682,0.8510616,0.5023188,0.1528728
-0.41886857,0.2427429,0.875,0.2153692,0.95557344,-0.20123482,0.056687888,-0.94350076,0.32648554,-0.668921,-0.7387046,-0.08282604
0.4900684,0.107740164,0.865,0.5920892,0.68536204,-0.42392135,-0.64332616,-0.619302,0.45010722,-0.004474966,0.99672866,-0.08069735
-0.2982782,-0.4242701,0.855,0.69002676,0.5296193,0.49332187,-0.7082276,-0.50893843,-0.48928046,0.27383015,0.82314146,0.49744877
-0.06872319,0.5303321,0.845,0.3495161,0.8005299,-0.48681656,-0.15323302,-0.83768946,0.52421,-0.9955885,0.030437052,-0.08875348
0.42074805,-0.35460693,0.835,0.8538405,0.4692916,-0.22521484,-0.8876685,-0.3164126,0.334556,0.77463335,0.62642473,-0.0868064
-0.5646501,-0.023350056,0.825,0.031889644,0.99933285,0.017802723,0.31820637,-0.91260767,0.25669432,-0.18534756,-0.97285074,-0.1385917
0.41073897,0.40874013,0.815,0.44548634,0.6869377,-0.57415897,-0.4291019,-0.6995856,0.5713594,-0.5454875,0.83150506,-0.10508416
-0.02740422,-0.59264153,0.805,0.9906159,0.09161909,0.1014212,-0.9994792,0.022380764,0.023250118,0.97855145,0.13840751,0.1525791
-0.38866022,0.46574482,0.795,0.27362972,0.8697882,-0.4106033,0.15865727,-0.7964965,0.5834563,-0.7553878,-0.65456957,0.030463036
0.6139633,-0.082607895,0.785,0.65659046,0.6057029,-0.44945854,-0.7150864,-0.45581222,0.52998745,0.4247149,0.8845444,-0.19286941
-0.51875067,-0.36093318,0.775,-0.103846036,0.9479517,0.3010044,0.239358,-0.93950874,-0.2450126,-0.0013514126,-0.9406173,-0.3394661
0.14135265,0.6283267,0.765,0.37464103,0.67283845,-0.63791263,-0.18384995,-0.73663723,0.65081847,-0.9328646,0.34799758,-0.09306621
0.32601383,-0.5689376,0.755,0.9418711,0.26743495,-0.20336546,-0.90282017,-0.0042947694,0.42999697,0.93232596,0.3352656,-0.13551821
-0.6355075,0.20274423,0.745,0.11053941,0.9731221,-0.20202613,0.54672515,-0.49658376,0.6741633,-0.23732486,-0.96809775,0.080397375
0.6155433,0.28439662,0.735,0.44545364,0.64062387,-0.62543756,-0.49523,-0.5778451,0.6487236,-0.195575,0.96777654,-0.1586157
-0.26589912,-0.6353524,0.725,0.93118286,-0.36110044,-0.050050616,-0.8548361,0.48400232,0.18707484,0.93752676,-0.34621432,-0.034339763
-0.23662026,0.65786463,0.715,0.3409581,0.73250127,-0.58922786,0.1209119,-0.6932246,0.71050674,-0.92876655,-0.36892572,0.035867255
0.6277828,-0.32994506,0.705,0.75588405,0.48572564,-0.4389875,-0.76212305,-0.2219167,0.60821164,0.70657516,0.6442479,-0.2927391
-0.6952608,-0.18326853,0.695,-0.28725234,0.9543436,-0.08194122,0.56750655,0.3524981,0.7440977,0.27527964,-0.95902956,0.066958636
0.3940236,0.6127972,0.685,0.35090977,0.5757398,-0.73850256,-0.24533409,-0.6394553,0.7286344,-0.74661136,0.6554546,-0.11380147
0.124968745,-0.72715735,0.675,0.97540575,-0.027671734,-0.21867304,-0.6436756,0.4328113,0.63115454,0.9809644,-0.0058445805,-0.19410004
-0.5904717,0.45729443,0.665,0.286033,0.87935406,-0.3806858,0.50046426,-0.3921378,0.7718572,-0.47811413,-0.85931647,0.18160994
0.7530489,0.06238856,0.655,0.49316296,0.6072792,-0.62289834,-0.5614728,-0.4286875,0.7077961,0.2298903,0.9278233,-0.29375908
-0.5189406,-0.5609596,0.645,-0.15195481,-0.33632448,-0.92940605,-0.13953535,-0.30323017,-0.94264585,0.324048,0.8111918,0.48678622
0.0037685283,0.77250296,0.635,0.36173257,0.57555693,-0.73340565,0.041890986,-0.62039065,0.7831734,-0.9995708,0.02524797,-0.014859881
0.5244902,-0.5781739,0.625,0.85481447,0.32062608,-0.4080335,-0.66954094,0.14439958,0.7286039,0.8565384,0.39166698,-0.33606392
-0.7851622,0.07276866,0.615,-0.06724039,0.97176784,-0.2261551,0.5732359,0.3725743,0.72978693,0.048193492,-0.97838277,0.2011086
0.6342409,0.48136625,0.605,0.30706602,0.5538325,-0.77393806,-0.3200846,-0.54027677,0.7782331,-0.4485773,0.87776923,-0.16822489
-0.14385371,-0.79074717,0.595,0.80166835,-0.4562578,-0.3862081,0.32013187,0.51070446,0.7979327,0.7954471,-0.46052086,-0.39393464
-0.43196088,0.686429,0.585,0.41717568,0.71844226,-0.55660146,0.38897756,-0.41634285,0.8217998,-0.7612409,-0.62581015,0.16992317
0.78905755,-0.21624796,0.575,0.5915902,0.53767353,-0.6007731,-0.59339654,-0.20275304,0.7789555,0.5364578,0.7346609,-0.4153148
-0.7340721,-0.37671366,0.565,-0.63248515,0.5733485,-0.5208014,-0.6333361,0.7286731,-0.26061627,0.6281902,-0.54965544,0.5506868
0.28916517,0.7799734,0.555,0.30573824,0.44978476,-0.83917695,-0.0422832,-0.55190814,0.8328323,-0.90505075,0.41828543,-0.07694425
0.31612614,-0.776556,0.545,0.9109634,0.069999866,-0.40650415,-0.23251668,0.4918441,0.8390622,0.91695404,0.0836698,-0.3901213
-0.7634555,0.3618158,0.535,0.20738702,0.9157474,-0.3440891,0.599092,0.2016261,0.77487785,-0.24730416,-0.9247551,0.28925532
0.81332415,0.25075653,0.525,0.31400195,0.5715675,-0.75809854,-0.3895959,-0.4156064,0.82187974,-0.043842927,0.9495735,-0.31046414
-0.43341452,-0.73954505,0.515,0.2191515,-0.65561855,-0.72259045,0.28356633,-0.6638807,-0.6919917,0.03806148,-0.61590797,-0.7868981
-0.18121396,0.8438818,0.505,0.44080204,0.51401687,-0.7358535,0.27002248,-0.4318847,0.86055994,-0.96108115,-0.2600981,0.093124114
0.70836246,-0.5031875,0.495,0.7068924,0.42773977,-0.56333107,-0.46900335,0.15129857,0.87014055,0.7140708,0.5208371,-0.46779454
-0.8678007,-0.10815233,0.485,-0.31836504,0.85293144,-0.4137048,0.02411228,0.95067155,0.30926055,0.33019084,-0.83346194,0.44307482
0.5703799,0.67010576,0.475,0.20093523,0.42411965,-0.8830332,-0.12647064,-0.48173606,0.8671422,-0.6764992,0.7222598,-0.14383885
0.032263573,-0.8847226,0.465,0.8066051,-0.2666606,-0.52752286,0.57080185,0.37943748,0.7281569,0.7900788,-0.2767953,-0.5469551
-0.6250481,0.6342632,0.455,0.45361313,0.7672709,-0.45335466,0.5578452,-0.004084294,0.8299349,-0.5688556,-0.770444,0.28778362
0.8943623,-0.045729343,0.445,0.39586934,0.564663,-0.7241845,-0.42596537,-0.21698257,0.8783348,0.30952898,0.8275824,-0.46829394
-0.6941419,-0.5735346,0.435,-0.4769153,-0.061271556,-0.876811,-0.49638784,-0.040512197,-0.867155,0.33768415,0.19671674,0.92047375
0.12507972,0.89650995,0.425,0.35760152,0.32654622,-0.8749222,0.16446581,-0.41696247,0.8939202,-0.9878706,0.15527913,0.00018597784
0.5159785,-0.7493605,0.415,0.80617,0.23912807,-0.5412097,-0.07347365,0.4416511,0.8941733,0.81776583,0.2628469,-0.5120259
-0.89103305,0.20502463,0.405,0.05219841,0.9242088,-0.37830353,0.41291907,0.68934405,0.59523326,-0.039929934,-0.9147787,0.4019769
0.7993095,0.4528568,0.395,0.14670743,0.48116618,-0.8642662,-0.2067843,-0.39181212,0.89650625,-0.3353433,0.9017668,-0.27269322
-0.28479254,-0.8778771,0.385,0.50423694,-0.51426923,-0.6937379,0.7067531,-0.50052404,-0.49997577,0.3685223,-0.50375783,-0.7812934
-0.3847052,0.84343165,0.375,0.5663344,0.5297436,-0.63137716,0.45905986,-0.15443774,0.8748788,-0.8502061,-0.4836937,0.20782225
0.8570659,-0.3636111,0.365,0.5193528,0.5171837,-0.68028945,-0.32822758,0.10267035,0.9390024,0.52861863,0.6496971,-0.54631126
-0.8812269,-0.31211248,0.355,-0.46705535,0.5610739,-0.6834146,-0.4977782,0.674493,-0.5452303,0.45116666,-0.5125796,0.7305551
0.44071472,0.82870114,0.345,0.15866756,0.26174697,-0.95200485,0.07409484,-0.38311657,0.92072344,-0.8493913,0.51952744,-0.09287408
0.23571472,-0.91225743,0.335,0.79650545,-0.03808165,-0.6034309,0.5413356,0.39254805,0.7435468,0.7757504,-0.052026864,-0.62889147
-0.79296094,0.51535225,0.325,0.38631478,0.83395445,-0.394057,0.5436364,0.42663988,0.7227987,-0.39199087,-0.8364107,0.38309297
0.93615174,0.15618856,0.315,0.18876478,0.5443908,-0.8173168,-0.25917283,-0.2336461,0.93714404,0.040952012,0.889496,-0.45510423
-0.5867944,-0.7500982,0.305,-0.0018833767,-0.37584996,-0.92667866,0.0014331106,-0.37795427,-0.9258232,-0.8091591,0.5869146,-0.028159684
-0.07424451,0.9526084,0.295,0.52615726,0.25829604,-0.81021094,0.34887514,-0.22643568,0.90940255,-0.990864,-0.09363992,0.097057395
0.70043766,-0.654341,0.285,0.65359205,0.4081567,-0.6373583,-0.008025783,0.37611976,0.9265363,0.6732738,0.44916588,-0.58732647
-0.9613985,0.009380272,0.275,-0.14220499,0.83406675,-0.5330201,-0.030416554,0.99929255,0.02211995,0.1532997,-0.79079515,0.5925726
0.7173277,0.6443725,0.265,-0.0016713674,0.34904557,-0.93710434,-0.013298846,-0.33343893,0.94267786,-0.592186,0.77746576,-0.21180843
-0.093929276,-0.9623681,0.255,0.6486974,-0.2764756,-0.7090508,0.94731474,-0.21282864,-0.23937133,0.5145196,-0.27887818,-0.81086165
-0.5823607,0.7751329,0.245,0.62143713,0.6184046,-0.48103198,0.5515297,0.18786648,0.81272453,-0.7047425,-0.63474053,0.3169265
0.95543957,-0.17863424,0.235,0.3033294,0.5621711,-0.7693861,-0.20725285,0.041048862,0.9774258,0.30655527,0.7575073,-0.57637364
-0.82718354,-0.5149198,0.225,-0.36941147,0.22372589,-0.9019323,-0.39023012,0.2544028,-0.88487273,0.25116757,-0.058174953,0.96619385
0.26272273,0.94061244,0.215,0.31174016,0.065908305,-0.94787884,0.2564344,-0.24003173,0.9362831,-0.95421016,0.29866087,-0.016872797
0.44262233,-0.87296075,0.205,0.72646564,0.19732825,-0.6582624,0.4732228,0.40410838,0.7827877,0.7112873,0.18559816,-0.67795545
-0.9179629,0.3454259,0.195,0.24590683,0.8725447,-0.42213225,0.3758311,0.80119634,0.4656559,-0.22257417,-0.8420862,0.49127546
0.9120051,0.36608967,0.185,-0.012860459,0.4612607,-0.8871715,-0.08419787,-0.2271348,0.97021675,-0.24791652,0.88664126,-0.39039037
-0.4259859,-0.8876435,0.175,0.35217884,-0.35133728,-0.8674861,0.4069697,-0.3685154,-0.83580625,-0.3477734,-0.05624288,-0.93589014
-0.28598607,0.9439211,0.165,0.70537,0.30378696,-0.6404426,0.4850789,0.018806837,0.8742681,-0.9301402,-0.30749524,0.20071338
0.8498812,-0.5036636,0.155,0.45966285,0.5386313,-0.70610654,0.030364001,0.309257,0.95049363,0.48812258,0.6051723,-0.62889016
-0.9683807,-0.20301192,0.145,-0.23913282,0.6456289,-0.725244,-0.2753415,0.76205885,-0.58604896,0.21192305,-0.5603202,0.8007059
0.5777457,0.80497515,0.135,-0.13046324,0.19664472,-0.9717563,0.17414446,-0.22796227,0.95797026,-0.7856514,0.60272384,-0.13955617
0.117897026,-0.98512703,0.125,0.6941831,-0.032220405,-0.71907693,0.9948004,0.06846063,0.07540208,0.5660416,-0.050785076,-0.82281095
-0.753294,0.64755166,0.115,0.5704367,0.7272047,-0.38180536,0.5228489,0.5343586,0.664146,-0.5590325,-0.717956,0.41475514
0.9939766,0.031393252,0.105,0.075619556,0.5522131,-0.83026654,-0.07992927,-0.0122785205,0.99672496,0.05806127,0.8314722,-0.55252415
-0.71244085,-0.6952719,0.095,-0.050094668,-0.08702759,-0.9949456,-0.060839776,-0.07617927,-0.9952363,-0.4789268,0.576951,0.6616319
0.05573284,0.994821,0.085,0.70819455,-0.03773752,-0.70500803,0.3993024,-0.06286918,0.91466117,-0.9939568,0.08201585,0.072960615
0.63140446,-0.7718182,0.075,0.5980594,0.40879577,-0.68935543,0.41161418,0.3932223,0.82216173,0.5898923,0.40142828,-0.70063
-0.9876283,0.14270753,0.065,0.08244941,0.8297003,-0.5520867,0.0936268,0.9925595,-0.07784381,-0.07628133,-0.7547092,0.65160966
0.8251406,0.5622437,0.055,-0.21092923,0.3503753,-0.91254926,0.09561215,-0.1757026,0.9797892,-0.51711893,0.8012536,-0.30096602
-0.2287575,-0.9724428,0.045,0.5383508,-0.18574253,-0.82199645,0.6831821,-0.21130472,-0.6990083,0.090988725,-0.09187012,-0.9916052
-0.48839265,0.8719218,0.035,0.77689606,0.43892184,-0.4514202,0.54842997,0.30331662,0.7792455,-0.8291137,-0.4673827,0.30679592
0.9493853,-0.3131175,0.025,0.23056707,0.607912,-0.75979066,0.07727585,0.24010454,0.9676664,0.27117473,0.7226466,-0.6358036
-0.9117374,-0.41049957,0.015,-0.19738013,0.4005176,-0.89477754,-0.22620213,0.447006,-0.86545837,0.06798293,-0.18830818,0.9797542
0.39503783,0.9186512,0.005,-0.12623772,-0.008612981,-0.9919626,0.32645822,-0.08694114,0.9412047,-0.9083802,0.41416067,-0.057588648
0.3292514,-0.94422907,-0.005,0.6602353,0.21540162,-0.71950793,0.9014291,0.26390848,0.34318793,0.5425483,0.18221529,-0.8200238
-0.88050926,0.4737916,-0.015,0.44479218,0.80292845,-0.3968196,0.40576857,0.83663017,0.3679701,-0.4216942,-0.74018514,0.5237366
0.9691078,0.24536717,-0.025,-0.15096289,0.4846184,-0.8616004,0.06312627,-0.033754725,0.9974346,-0.20741612,0.85240924,-0.479976
-0.54868203,-0.8352982,-0.035,0.2702521,-0.15254785,-0.9506277,0.28529742,-0.16229653,-0.9445979,-0.8189324,0.5284089,-0.22390553
-0.15959081,0.98615706,-0.045,0.90600413,0.085086636,-0.4146286,0.50050324,0.14502607,0.853501,-0.9784407,-0.11702578,0.1701728
0.783424,-0.61904913,-0.055,0.41395265,0.57387704,-0.70661753,0.37323147,0.36871347,0.8513217,0.41716453,0.5773122,-0.7019148
-0.99523467,-0.072684,-0.065,-0.007850844,0.69951576,-0.71457404,-0.056296397,0.8274276,-0.5587434,-0.034899212,-0.56266296,0.8259494
0.6842762,0.7253558,-0.075,-0.47865957,0.3087707,-0.8219158,0.26039174,-0.076045595,0.9625036,-0.7270334,0.6548526,-0.20637445
-0.014581405,-0.99627423,-0.085,0.6268881,0.029275581,-0.77855915,0.87363523,-0.0061780326,-0.48654222,0.25787735,0.06258452,-0.9641486
-0.6616211,0.743796,-0.095,0.731794,0.5987992,-0.325449,0.53651255,0.59306765,0.6003541,-0.71368235,-0.5666449,0.41179013
0.989286,-0.10143089,-0.105,-0.013348244,0.613271,-0.7897599,0.14842556,0.17665759,0.9730169,0.036826994,0.79847705,-0.6008978
-0.7970962,-0.5928007,-0.115,0.0025864085,0.15416846,-0.9880412,-0.014216994,0.17534661,-0.9844041,-0.38022223,0.3562604,0.8535277
0.18709493,0.9743565,-0.125,0.8666575,-0.10744869,0.48719558,0.43713036,0.072056845,0.896507,-0.9721369,0.23243874,0.030365644
0.5195229,-0.8437245,-0.135,0.55773336,0.44031268,-0.70360374,0.777472,0.35712966,0.51768297,0.44930848,0.394887,-0.8013652
-0.95164776,0.27081648,-0.145,0.3075114,0.80134714,-0.5131078,0.24701303,0.9637131,-0.10120102,-0.31495783,-0.67635465,0.6658423
0.8832928,0.44245768,-0.155,-0.37737277,0.40518063,-0.83271766,0.21565138,-0.0036384664,0.9764637,-0.46733886,0.79855657,-0.37934387
-0.35185853,-0.921396,-0.165,0.47393638,-0.0365307,-0.87980103,0.53899056,-0.06528101,-0.8397783,-0.52556866,0.30195332,-0.7953627
-0.3623097,0.9154817,-0.175,0.92325985,0.28273588,-0.2600997,0.55798686,0.38127625,0.73707473,-0.92022026,-0.27796826,0.27555102
0.883909,-0.42951122,-0.185,0.18969879,0.6771586,-0.7109646,0.36594677,0.32963228,0.870302,0.21127044,0.70441264,-0.67761916
-0.9400428,-0.27981162,-0.195,0.0144418115,0.5168735,-0.8559401,-0.025532871,0.58804244,-0.8084269,-0.15106186,-0.23589186,0.9599663
0.503099,0.8395632,-0.205,-0.8613854,0.50240654,-0.074852884,0.38612217,0.053057063,0.9209206,-0.86338395,0.49191043,-0.11221531
0.19571678,-0.95680195,-0.215,0.63072795,0.26444668,-0.7295549,0.95705676,0.19957721,-0.21026489,0.2915728,0.25382185,-0.92225796
-0.7888001,0.5719873,-0.225,0.61593443,0.71320075,-0.3346186,0.4726013,0.8310565,0.29324588,-0.6045922,-0.5980812,0.52608675
0.9656605,0.11079183,-0.235,-0.2565891,0.56557244,-0.78376645,0.24793056,0.14247283,0.95824426,-0.20723338,0.82511324,-0.52558774
-0.6355884,-0.7321218,-0.245,0.2687937,0.06258137,-0.9611626,0.26368812,0.067343704,-0.9622543,-0.76416594,0.56923884,0.30334392
-0.025809137,0.96659654,-0.255,0.8727625,0.1296023,0.4706261,0.5200106,0.24782902,0.81741655,-0.99016523,0.062381033,0.12522522
0.67008626,-0.6933682,-0.265,0.395724,0.6265038,-0.6714876,0.68469036,0.38805184,0.6169399,0.2965034,0.57184166,-0.7649072
-0.95966524,0.058460854,-0.275,0.22798297,0.71936685,-0.6561517,0.16216747,0.8563686,-0.49023932,-0.29201084,-0.50528264,0.81204635
0.7448505,0.6033015,-0.285,-0.6466974,0.4525821,-0.6139642,0.3540779,0.077175386,0.93202615,-0.6805007,0.680812,-0.27094993
-0.14125726,-0.9449981,-0.295,0.57699776,0.1408687,-0.80450577,0.7182777,0.08843673,-0.690113,-0.20886894,0.29094476,-0.93366206
-0.53242016,0.78962255,-0.305,0.8556388,0.4757462,-0.20383327,0.57372546,0.62029946,0.5348529,-0.8387943,-0.38195264,0.38799003
0.9228021,-0.22183631,-0.315,-0.052741725,0.7214705,-0.69043374,0.39442003,0.29000863,0.8719678,-0.011849714,0.7820704,-0.6230775
-0.82733893,-0.4581324,-0.325,0.15117337,0.3461933,-0.92590326,0.123327605,0.38611612,-0.9141689,-0.44896293,0.19836427,0.87125427
0.29947883,0.8933574,-0.335,-0.40600514,0.4848981,0.77461845,0.47780004,0.1934782,0.85689753,-0.94034076,0.33970723,-0.018929912
0.38115966,-0.8577251,-0.345,0.55913305,0.4908559,-0.6681548,0.93482625,0.3503502,0.05791933,0.23198889,0.4399453,-0.867542
-0.857015,0.37349737,-0.355,0.5012203,0.7470785,-0.43663716,0.3923962,0.9149051,-0.09473101,-0.53179246,-0.5392719,0.6529798
0.88058025,0.30224726,-0.365,-0.4872099,0.5165952,-0.7040994,0.36522925,0.15831803,0.9173565,-0.44747955,0.7880409,-0.42279264
-0.44324312,-0.8141932,-0.375,0.46390343,0.13439825,-0.87563175,0.4888554,0.11669156,-0.864525,-0.8181715,0.52501136,-0.23443206
-0.222157,0.89577967,-0.385,0.93163824,0.28872234,0.22065724,0.58297634,0.4412485,0.6822305,-0.96966255,-0.079897635,0.2310216
0.7653735,-0.5081126,-0.395,0.19872671,0.7616253,-0.616794,0.63591135,0.3883766,0.6669185,0.1058453,0.69928265,-0.7069657
-0.90327597,-0.14165975,-0.405,0.24336931,0.5921738,-0.7681807,0.18965697,0.685713,-0.7027289,-0.3933158,-0.2105543,0.894969
0.56755364,0.7110962,-0.415,-0.76057494,0.64488775,0.075138524,0.45982364,0.18847492,0.8677785,-0.8239005,0.54185796,-0.16606578
0.061527662,-0.90309983,-0.425,0.60775596,0.3449446,-0.71529436,0.8333555,0.25673184,-0.48949698,-0.08198853,0.39809915,-0.91367114
-0.6519552,0.62107116,-0.435,0.7504073,0.6150156,-0.24216682,0.55410016,0.79810536,0.23664506,-0.7605048,-0.4087887,0.5045039
0.89536005,-0.017473545,-0.445,-0.29626235,0.7128148,-0.6357073,0.4572889,0.27408904,0.8460272,-0.24056336,0.8074341,-0.538683
-0.66823244,-0.5885919,-0.455,0.34816405,0.2716645,-0.8972069,0.3288771,0.29368234,-0.89754695,-0.7339173,0.45405954,0.5051687
0.094592184,0.88024276,-0.465,0.11839855,0.47878867,0.86991,0.5543533,0.34324425,0.75820565,-0.9760095,0.20392223,0.07629632
0.5216893,-0.70867145,-0.475,0.43275857,0.6872303,-0.5834678,0.8671037,0.43215752,0.24773182,0.10139602,0.59936506,-0.794028
-0.8580098,0.16909821,-0.485,0.43965998,0.7051057,-0.55634975,0.35460874,0.84608626,-0.39798313,-0.5321661,-0.3688828,0.76205295
0.742093,0.4519656,-0.495,-0.677725,0.5975644,-0.42849237,0.4754138,0.2254471,0.8503854,-0.651012,0.6927216,-0.31035483
-0.24029058,-0.82899666,-0.505,0.56744987,0.28315136,-0.77319205,0.64500725,0.23612009,-0.7267826,-0.65160316,0.49792638,-0.57226104
-0.3801668,0.76827615,-0.515,0.90398467,0.427129,0.019300839,0.62192935,0.6285151,0.46708947,-0.92380244,-0.16837353,0.3438595
0.7936095,-0.30750436,-0.525,-0.004303424,0.8497927,-0.5270995,0.62974405,0.38509688,0.6746279,-0.1062154,0.7719423,-0.6267562
-0.7870764,-0.3070598,-0.535,0.34386656,0.4834115,-0.8050274,0.30138916,0.5458178,-0.78182316,-0.59794116,0.13653931,0.78982496
0.3701175,0.7523218,-0.545,-0.43635496,0.6736605,0.59646946,0.5410704,0.31244028,0.78078425,-0.9079315,0.4135969,-0.06780889
0.23342493,-0.79842836,-0.555,0.57401353,0.55388916,-0.60308814,0.8755142,0.4064269,-0.26132742,-0.0950977,0.5340191,-0.8401071
-0.70566976,0.42755723,-0.565,0.6576889,0.67496663,-0.3344628,0.52163965,0.8498761,-0.074850164,-0.71871305,-0.33416572,0.60974157
0.8023462,0.16004856,-0.575,-0.49880567,0.71248764,-0.49351227,0.53960615,0.30317795,0.78543514,-0.46339226,0.77353865,-0.43232584
-0.479306,-0.65424824,-0.585,0.5092271,0.32203352,-0.79811156,0.5106957,0.320661,-0.7977258,-0.8518391,0.5127068,0.107246175
-0.08771546,0.7989249,-0.595,0.6345832,0.49462274,0.59384555,0.6224062,0.5003837,0.6018527,-0.9797669,0.09539021,0.17594734
0.59870505,-0.52490693,-0.605,0.29303443,0.8362471,-0.4634886,0.80947685,0.47289604,0.34801805,-0.07753648,0.70848703,-0.7014515
-0.78833944,-0.017201463,-0.615,0.45900115,0.62463754,-0.6317799,0.38991582,0.73181677,-0.55893654,-0.62361807,-0.09885927,0.775453
0.5639684,0.5397357,-0.625,-0.62265116,0.7743347,0.11274416,0.5620674,0.32578844,0.76022506,-0.7930547,0.57438606,-0.20284219
-0.050733786,-0.7708444,-0.635,0.6044,0.46314403,-0.6482271,0.7411467,0.38104013,-0.55272967,-0.5147203,0.5434182,-0.66314375
-0.47807735,0.59616864,-0.645,0.832606,0.54282343,-0.11004532,0.6305183,0.7511231,0.19560374,-0.8787618,-0.17158632,0.44534907
0.74677205,-0.11535377,-0.655,-0.17715906,0.90596414,-0.38450435,0.6574434,0.4051922,0.6352853,-0.32827422,0.785404,-0.5247634
-0.6212586,-0.41450298,-0.665,0.48405007,0.44957352,-0.7507192,0.45142546,0.4895697,-0.74601376,-0.78418034,0.3549033,0.50902355
0.17595164,0.71653056,-0.675,0.01710421,0.69042253,0.7232042,0.6143395,0.44458124,0.65186995,-0.95168084,0.3061006,0.024616053
0.34981486,-0.6390654,-0.685,0.49735856,0.7342422,-0.4620855,0.85714495,0.5106964,-0.06701983,-0.20834967,0.64944947,-0.7313041
-0.680601,0.2318562,-0.695,0.62126577,0.66132724,-0.4203274,0.5196204,0.8030344,-0.29177123,-0.7411919,-0.15146378,0.65398276
0.6494935,0.28483886,-0.705,-0.5293795,0.8347229,-0.15164101,0.6171252,0.37908065,0.68953204,-0.65382063,0.6866534,-0.31784546
-0.2824371,-0.6395344,-0.715,0.59829456,0.45108718,-0.66224164,0.634861,0.4207328,-0.64802426,-0.8274874,0.5330393,-0.17644721
-0.22041853,0.6525264,-0.725,0.8313535,0.5063877,0.22896072,0.66930467,0.63850653,0.37992197,-0.9620223,0.04452626,0.2693149
0.59394836,-0.32710904,-0.735,0.1788905,0.93642056,-0.30185246,0.7783492,0.50768465,0.3693625,-0.2942949,0.75474584,-0.58630127
-0.6482261,-0.15741,-0.745,0.54145956,0.57323664,-0.614997,0.48467433,0.649931,-0.5853891,-0.76607686,0.16457379,0.6213225
0.36533496,0.54452306,-0.755,-0.23829049,0.8427182,0.48274595,0.6336668,0.44486532,0.632899,-0.8791966,0.46446818,-0.106219776
0.0966779,-0.6367326,-0.765,0.5908482,0.6427174,-0.48766053,0.7790913,0.5174997,-0.3538515,-0.50813574,0.61449075,-0.60348904
-0.4919979,0.39662713,-0.775,0.771791,0.60344267,-0.20048848,0.6291174,0.7762984,-0.039647866,-0.867895,-0.0650548,0.4924694
0.6182611,0.039092686,-0.785,-0.20333834,0.9698865,-0.13406621,0.6980969,0.46647313,0.5431976,-0.54860896,0.73261523,-0.40286872
-0.420546,-0.43716824,-0.795,0.5980281,0.5134155,-0.6154404,0.58481693,0.5272366,-0.6164501,-0.8741635,0.43797898,0.20979144
0.014469418,0.59309834,-0.805,0.5394957,0.6676489,0.5130198,0.6771737,0.576802,0.45687547,-0.965073,0.238527,0.108346306
0.38088295,-0.43669575,-0.815,0.42823648,0.85710764,-0.28632158,0.8139554,0.5788862,0.048654582,-0.4026795,0.7050449,-0.58374727
-0.5615964,0.06312273,-0.825,0.65272367,0.6272753,-0.4248266,0.5705409,0.7344752,-0.36746335,-0.8266,0.08522596,0.5562992
0.4447142,0.32404366,-0.835,-0.2132972,0.94740343,0.2386022,0.67945087,0.4914881,0.54478055,-0.79104704,0.5754777,-0.20753318
-0.10596201,-0.5241632,-0.845,0.62783384,0.6127194,-0.47999957,0.70242643,0.5519849,-0.44934374,-0.7827833,0.5601749,-0.2710246
-0.26760685,0.44425395,-0.855,0.826271,0.56238204,0.031665947,0.68718195,0.7125492,0.14161448,-0.9452202,0.09613882,0.31195542
0.48124754,-0.14204156,-0.865,0.18604508,0.97873837,-0.08636245,0.76439244,0.5658375,0.3090827,-0.54407513,0.71734077,-0.4352064
-0.43494838,-0.2125909,-0.875,0.64148533,0.59591496,-0.48309633,0.60138345,0.64173526,-0.47593457,-0.88060707,0.3229543,0.34674445
0.1703345,0.43331414,-0.885,0.31557402,0.8292738,0.4612136,0.6957269,0.5782394,0.42614943,-0.92213875,0.38633537,-0.0201286
0.16009268,-0.41634762,-0.895,0.5593262,0.7786902,-0.2842461,0.76657385,0.61983913,-0.16782144,-0.6361529,0.6390047,-0.43241453
-0.38079765,0.1896527,-0.905,0.75319576,0.6236067,-0.20931047,0.6550706,0.74040633,-0.15060236,-0.9082992,0.14034106,0.39407736
0.38779157,0.11132246,-0.915,0.12929088,0.98022485,0.14981055,0.7302479,0.5764544,0.36665815,-0.7459884,0.6138286,-0.2582937
-0.19847967,-0.32400745,-0.925,0.6526691,0.65111,-0.38740015,0.6754289,0.6295545,-0.38400093,-0.8831232,0.4690654,0.008428741
-0.06767932,0.34813002,-0.935,0.7335762,0.6538025,0.18549442,0.7096733,0.6771324,0.19456503,-0.9529344,0.26992038,0.13805453
0.2628966,-0.19457746,-0.945,0.4628194,0.8830371,-0.07774155,0.76273906,0.64365923,0.06270498,-0.68733084,0.64005715,-0.34337023
-0.2949885,-0.030931722,-0.955,0.7089476,0.6547061,-0.26220843,0.6640543,0.7038974,-0.2521117,-0.91852903,0.30018327,0.25728256
0.17384659,0.19634756,-0.965,0.45353544,0.85864365,0.2388236,0.7250938,0.6403272,0.25341672,-0.8783074,0.46981037,-0.088624224
0.0037635502,-0.22217299,-0.975,0.62795705,0.7546024,-0.1903818,0.7216344,0.6715749,-0.16802101,-0.8395815,0.52399814,-0.1432788
-0.1186971,0.12524375,-0.985,0.7274916,0.6858572,-0.018868031,0.70561165,0.7084512,-0.014461045,-0.93565255,0.32742327,0.1317128
0.099626124,-0.0070452504,-0.995,0.5805574,0.8136475,0.030511897,0.7310859,0.6802902,0.05214088,-0.8584976,0.5002168,-0.11298266


==> vector_field_sphere_front.csv <==
X,Y,Z,u_all,v_all,w_all,u_1,v_1,w_1,u_2,v_2,w_2
0.09987492,0.0,0.995,0.6117832,0.7879266,-0.069949664,-0.6258219,-0.7766634,0.07170005,-0.33791986,0.9400771,0.04544443
-0.1272362,-0.11655878,0.985,0.5261528,0.83505404,0.16077335,-0.5258925,-0.83521944,-0.16076519,-0.57296246,0.8186971,0.038066134
0.01942642,0.22135405,0.975,0.4547982,0.8651921,-0.2111902,-0.42160064,-0.8812431,0.21368998,-0.796206,0.5953897,-0.10755056
0.15956302,-0.2081217,0.965,0.78382856,0.62094605,0.0062330817,-0.81871325,-0.5740341,0.01390968,0.34988302,0.91958135,0.17875098
-0.29207173,0.051663376,0.955,0.298304,0.95430547,0.017774787,-0.22365406,-0.97466093,0.003875868,-0.9563685,-0.1511378,-0.25003323
0.27596733,0.17554782,0.945,0.5624102,0.76703507,-0.30879164,-0.57669526,-0.7553266,0.31129465,-0.38361236,0.9227552,-0.036936518
-0.092068076,-0.34248865,0.935,0.7823391,0.547899,0.29623035,-0.8082705,-0.5159488,-0.28371778,0.4036094,0.8254164,0.39469898
-0.1751295,0.3372012,0.925,0.33225623,0.90101737,-0.2788792,-0.2020091,-0.92860395,0.31126672,-0.98730356,-0.076468945,-0.13922708
0.37897277,-0.13840026,0.915,0.7510654,0.62329996,-0.21771112,-0.8010099,-0.53923,0.26002732,0.40509433,0.91421133,0.010776764
-0.39322728,-0.16231851,0.905,0.2231593,0.94148505,0.25259835,-0.17155159,-0.95695305,-0.2341172,-0.8164106,-0.4118424,-0.40479589
0.18906334,0.4040174,0.895,0.4443193,0.77685934,-0.44617254,-0.38730502,-0.8067717,0.44622222,-0.7613686,0.63946426,-0.1067865
0.13934389,-0.44425026,0.885,0.9254842,0.37559375,0.049076736,-0.95819503,-0.2853998,0.020227682,0.8510616,0.5023188,0.1528728
-0.41886857,0.2427429,0.875,0.2153692,0.95557344,-0.20123482,0.056687888,-0.94350076,0.32648554,-0.668921,-0.7387046,-0.08282604
0.4900684,0.107740164,0.865,0.5920892,0.68536204,-0.42392135,-0.64332616,-0.619302,0.45010722,-0.004474966,0.99672866,-0.08069735
-0.2982782,-0.4242701,0.855,0.69002676,0.5296193,0.49332187,-0.7082276,-0.50893843,-0.48928046,0.27383015,0.82314146,0.49744877
0.42074805,-0.35460693,0.835,0.8538405,0.4692916,-0.22521484,-0.8876685,-0.3164126,0.334556,0.77463335,0.62642473,-0.0868064
-0.5646501,-0.023350056,0.825,0.031889644,0.99933285,0.017802723,0.31820637,-0.91260767,0.25669432,-0.18534756,-0.97285074,-0.1385917
0.41073897,0.40874013,0.815,0.44548634,0.6869377,-0.57415897,-0.4291019,-0.6995856,0.5713594,-0.5454875,0.83150506,-0.10508416
-0.02740422,-0.59264153,0.805,0.9906159,0.09161909,0.1014212,-0.9994792,0.022380764,0.023250118,0.97855145,0.13840751,0.1525791
0.6139633,-0.082607895,0.785,0.65659046,0.6057029,-0.44945854,-0.7150864,-0.45581222,0.52998745,0.4247149,0.8845444,-0.19286941
-0.51875067,-0.36093318,0.775,-0.103846036,0.9479517,0.3010044,0.239358,-0.93950874,-0.2450126,-0.0013514126,-0.9406173,-0.3394661
0.32601383,-0.5689376,0.755,0.9418711,0.26743495,-0.20336546,-0.90282017,-0.0042947694,0.42999697,0.93232596,0.3352656,-0.13551821
0.6155433,0.28439662,0.735,0.44545364,0.64062387,-0.62543756,-0.49523,-0.5778451,0.6487236,-0.195575,0.96777654,-0.1586157
-0.26589912,-0.6353524,0.725,0.93118286,-0.36110044,-0.050050616,-0.8548361,0.48400232,0.18707484,0.93752676,-0.34621432,-0.034339763
0.6277828,-0.32994506,0.705,0.75588405,0.48572564,-0.4389875,-0.76212305,-0.2219167,0.60821164,0.70657516,0.6442479,-0.2927391
-0.6952608,-0.18326853,0.695,-0.28725234,0.9543436,-0.08194122,0.56750655,0.3524981,0.7440977,0.27527964,-0.95902956,0.066958636
0.124968745,-0.72715735,0.675,0.97540575,-0.027671734,-0.21867304,-0.6436756,0.4328113,0.63115454,0.9809644,-0.0058445805,-0.19410004
0.7530489,0.06238856,0.655,0.49316296,0.6072792,-0.62289834,-0.5614728,-0.4286875,0.7077961,0.2298903,0.9278233,-0.29375908
-0.5189406,-0.5609596,0.645,-0.15195481,-0.33632448,-0.92940605,-0.13953535,-0.30323017,-0.94264585,0.324048,0.8111918,0.48678622
0.5244902,-0.5781739,0.625,0.85481447,0.32062608,-0.4080335,-0.66954094,0.14439958,0.7286039,0.8565384,0.39166698,-0.33606392
0.6342409,0.48136625,0.605,0.30706602,0.5538325,-0.77393806,-0.3200846,-0.54027677,0.7782331,-0.4485773,0.87776923,-0.16822489
-0.14385371,-0.79074717,0.595,0.80166835,-0.4562578,-0.3862081,0.32013187,0.51070446,0.7979327,0.7954471,-0.46052086,-0.39393464
0.78905755,-0.21624796,0.575,0.5915902,0.53767353,-0.6007731,-0.59339654,-0.20275304,0.7789555,0.5364578,0.7346609,-0.4153148
-0.7340721,-0.37671366,0.565,-0.63248515,0.5733485,-0.5208014,-0.6333361,0.7286731,-0.26061627,0.6281902,-0.54965544,0.5506868
0.31612614,-0.776556,0.545,0.9109634,0.069999866,-0.40650415,-0.23251668,0.4918441,0.8390622,0.91695404,0.0836698,-0.3901213
0.81332415,0.25075653,0.525,0.31400195,0.5715675,-0.75809854,-0.3895959,-0.4156064,0.82187974,-0.043842927,0.9495735,-0.31046414
-0.43341452,-0.73954505,0.515,0.2191515,-0.65561855,-0.72259045,0.28356633,-0.6638807,-0.6919917,0.03806148,-0.61590797,-0.7868981
0.70836246,-0.5031875,0.495,0.7068924,0.42773977,-0.56333107,-0.46900335,0.15129857,0.87014055,0.7140708,0.5208371,-0.46779454
0.032263573,-0.8847226,0.465,0.8066051,-0.2666606,-0.52752286,0.57080185,0.37943748,0.7281569,0.7900788,-0.2767953,-0.5469551
0.8943623,-0.045729343,0.445,0.39586934,0.564663,-0.7241845,-0.42596537,-0.21698257,0.8783348,0.30952898,0.8275824,-0.46829394
-0.6941419,-0.5735346,0.435,-0.4769153,-0.061271556,-0.876811,-0.49638784,-0.040512197,-0.867155,0.33768415,0.19671674,0.92047375
0.5159785,-0.7493605,0.415,0.80617,0.23912807,-0.5412097,-0.07347365,0.4416511,0.8941733,0.81776583,0.2628469,-0.5120259
0.7993095,0.4528568,0.395,0.14670743,0.48116618,-0.8642662,-0.2067843,-0.39181212,0.89650625,-0.3353433,0.9017668,-0.27269322
-0.28479254,-0.8778771,0.385,0.50423694,-0.51426923,-0.6937379,0.7067531,-0.50052404,-0.49997577,0.3685223,-0.50375783,-0.7812934
0.8570659,-0.3636111,0.365,0.5193528,0.5171837,-0.68028945,-0.32822758,0.10267035,0.9390024,0.52861863,0.6496971,-0.54631126
-0.8812269,-0.31211248,0.355,-0.46705535,0.5610739,-0.6834146,-0.4977782,0.674493,-0.5452303,0.45116666,-0.5125796,0.7305551
0.23571472,-0.91225743,0.335,0.79650545,-0.03808165,-0.6034309,0.5413356,0.39254805,0.7435468,0.7757504,-0.052026864,-0.62889147
0.93615174,0.15618856,0.315,0.18876478,0.5443908,-0.8173168,-0.25917283,-0.2336461,0.93714404,0.040952012,0.889496,-0.45510423
-0.5867944,-0.7500982,0.305,-0.0018833767,-0.37584996,-0.92667866,0.0014331106,-0.37795427,-0.9258232,-0.8091591,0.5869146,-0.028159684
0.70043766,-0.654341,0.285,0.65359205,0.4081567,-0.6373583,-0.008025783,0.37611976,0.9265363,0.6732738,0.44916588,-0.58732647
-0.093929276,-0.9623681,0.255,0.6486974,-0.2764756,-0.7090508,0.94731474,-0.21282864,-0.23937133,0.5145196,-0.27887818,-0.81086165
0.95543957,-0.17863424,0.235,0.3033294,0.5621711,-0.7693861,-0.20725285,0.041048862,0.9774258,0.30655527,0.7575073,-0.57637364
-0.82718354,-0.5149198,0.225,-0.36941147,0.22372589,-0.9019323,-0.39023012,0.2544028,-0.88487273,0.25116757,-0.058174953,0.96619385
0.44262233,-0.87296075,0.205,0.72646564,0.19732825,-0.6582624,0.4732228,0.40410838,0.7827877,0.7112873,0.18559816,-0.67795545
0.9120051,0.36608967,0.185,-0.012860459,0.4612607,-0.8871715,-0.08419787,-0.2271348,0.97021675,-0.24791652,0.88664126,-0.39039037
-0.4259859,-0.8876435,0.175,0.35217884,-0.35133728,-0.8674861,0.4069697,-0.3685154,-0.83580625,-0.3477734,-0.05624288,-0.93589014
0.8498812,-0.5036636,0.155,0.45966285,0.5386313,-0.70610654,0.030364001,0.309257,0.95049363,0.48812258,0.6051723,-0.62889016
0.117897026,-0.98512703,0.125,0.6941831,-0.032220405,-0.71907693,0.9948004,0.06846063,0.07540208,0.5660416,-0.050785076,-0.82281095
0.9939766,0.031393252,0.105,0.075619556,0.5522131,-0.83026654,-0.07992927,-0.0122785205,0.99672496,0.05806127,0.8314722,-0.55252415
-0.71244085,-0.6952719,0.095,-0.050094668,-0.08702759,-0.9949456,-0.060839776,-0.07617927,-0.9952363,-0.4789268,0.576951,0.6616319
0.63140446,-0.7718182,0.075,0.5980594,0.40879577,-0.68935543,0.41161418,0.3932223,0.82216173,0.5898923,0.40142828,-0.70063
-0.2287575,-0.9724428,0.045,0.5383508,-0.18574253,-0.82199645,0.6831821,-0.21130472,-0.6990083,0.090988725,-0.09187012,-0.9916052
0.9493853,-0.3131175,0.025,0.23056707,0.607912,-0.75979066,0.07727585,0.24010454,0.9676664,0.27117473,0.7226466,-0.6358036
0.3292514,-0.94422907,-0.005,0.6602353,0.21540162,-0.71950793,0.9014291,0.26390848,0.34318793,0.5425483,0.18221529,-0.8200238
0.9691078,0.24536717,-0.025,-0.15096289,0.4846184,-0.8616004,0.06312627,-0.033754725,0.9974346,-0.20741612,0.85240924,-0.479976
-0.54868203,-0.8352982,-0.035,0.2702521,-0.15254785,-0.9506277,0.28529742,-0.16229653,-0.9445979,-0.8189324,0.5284089,-0.22390553
0.783424,-0.61904913,-0.055,0.41395265,0.57387704,-0.70661753,0.37323147,0.36871347,0.8513217,0.41716453,0.5773122,-0.7019148
-0.014581405,-0.99627423,-0.085,0.6268881,0.029275581,-0.77855915,0.87363523,-0.0061780326,-0.48654222,0.25787735,0.06258452,-0.9641486
0.989286,-0.10143089,-0.105,-0.013348244,0.613271,-0.7897599,0.14842556,0.17665759,0.9730169,0.036826994,0.79847705,-0.6008978
-0.7970962,-0.5928007,-0.115,0.0025864085,0.15416846,-0.9880412,-0.014216994,0.17534661,-0.9844041,-0.38022223,0.3562604,0.8535277
0.5195229,-0.8437245,-0.135,0.55773336,0.44031268,-0.70360374,0.777472,0.35712966,0.51768297,0.44930848,0.394887,-0.8013652
-0.35185853,-0.921396,-0.165,0.47393638,-0.0365307,-0.87980103,0.53899056,-0.06528101,-0.8397783,-0.52556866,0.30195332,-0.7953627
0.883909,-0.42951122,-0.185,0.18969879,0.6771586,-0.7109646,0.36594677,0.32963228,0.870302,0.21127044,0.70441264,-0.67761916
0.19571678,-0.95680195,-0.215,0.63072795,0.26444668,-0.7295549,0.95705676,0.19957721,-0.21026489,0.2915728,0.25382185,-0.92225796
0.9656605,0.11079183,-0.235,-0.2565891,0.56557244,-0.78376645,0.24793056,0.14247283,0.95824426,-0.20723338,0.82511324,-0.52558774
-0.6355884,-0.7321218,-0.245,0.2687937,0.06258137,-0.9611626,0.26368812,0.067343704,-0.9622543,-0.76416594,0.56923884,0.30334392
0.67008626,-0.6933682,-0.265,0.395724,0.6265038,-0.6714876,0.68469036,0.38805184,0.6169399,0.2965034,0.57184166,-0.7649072
-0.14125726,-0.9449981,-0.295,0.57699776,0.1408687,-0.80450577,0.7182777,0.08843673,-0.690113,-0.20886894,0.29094476,-0.93366206
0.9228021,-0.22183631,-0.315,-0.052741725,0.7214705,-0.69043374,0.39442003,0.29000863,0.8719678,-0.011849714,0.7820704,-0.6230775
0.38115966,-0.8577251,-0.345,0.55913305,0.4908559,-0.6681548,0.93482625,0.3503502,0.05791933,0.23198889,0.4399453,-0.867542
-0.44324312,-0.8141932,-0.375,0.46390343,0.13439825,-0.87563175,0.4888554,0.11669156,-0.864525,-0.8181715,0.52501136,-0.23443206
0.7653735,-0.5081126,-0.395,0.19872671,0.7616253,-0.616794,0.63591135,0.3883766,0.6669185,0.1058453,0.69928265,-0.7069657
0.061527662,-0.90309983,-0.425,0.60775596,0.3449446,-0.71529436,0.8333555,0.25673184,-0.48949698,-0.08198853,0.39809915,-0.91367114
0.89536005,-0.017473545,-0.445,-0.29626235,0.7128148,-0.6357073,0.4572889,0.27408904,0.8460272,-0.24056336,0.8074341,-0.538683
-0.66823244,-0.5885919,-0.455,0.34816405,0.2716645,-0.8972069,0.3288771,0.29368234,-0.89754695,-0.7339173,0.45405954,0.5051687
0.5216893,-0.70867145,-0.475,0.43275857,0.6872303,-0.5834678,0.8671037,0.43215752,0.24773182,0.10139602,0.59936506,-0.794028
-0.24029058,-0.82899666,-0.505,0.56744987,0.28315136,-0.77319205,0.64500725,0.23612009,-0.7267826,-0.65160316,0.49792638,-0.57226104
0.7936095,-0.30750436,-0.525,-0.004303424,0.8497927,-0.5270995,0.62974405,0.38509688,0.6746279,-0.1062154,0.7719423,-0.6267562
0.23342493,-0.79842836,-0.555,0.57401353,0.55388916,-0.60308814,0.8755142,0.4064269,-0.26132742,-0.0950977,0.5340191,-0.8401071
-0.479306,-0.65424824,-0.585,0.5092271,0.32203352,-0.79811156,0.5106957,0.320661,-0.7977258,-0.8518391,0.5127068,0.107246175
0.59870505,-0.52490693,-0.605,0.29303443,0.8362471,-0.4634886,0.80947685,0.47289604,0.34801805,-0.07753648,0.70848703,-0.7014515
-0.050733786,-0.7708444,-0.635,0.6044,0.46314403,-0.6482271,0.7411467,0.38104013,-0.55272967,-0.5147203,0.5434182,-0.66314375
0.74677205,-0.11535377,-0.655,-0.17715906,0.90596414,-0.38450435,0.6574434,0.4051922,0.6352853,-0.32827422,0.785404,-0.5247634
0.34981486,-0.6390654,-0.685,0.49735856,0.7342422,-0.4620855,0.85714495,0.5106964,-0.06701983,-0.20834967,0.64944947,-0.7313041
-0.2824371,-0.6395344,-0.715,0.59829456,0.45108718,-0.66224164,0.634861,0.4207328,-0.64802426,-0.8274874,0.5330393,-0.17644721
0.59394836,-0.32710904,-0.735,0.1788905,0.93642056,-0.30185246,0.7783492,0.50768465,0.3693625,-0.2942949,0.75474584,-0.58630127
0.0966779,-0.6367326,-0.765,0.5908482,0.6427174,-0.48766053,0.7790913,0.5174997,-0.3538515,-0.50813574,0.61449075,-0.60348904
0.38088295,-0.43669575,-0.815,0.42823648,0.85710764,-0.28632158,0.8139554,0.5788862,0.048654582,-0.4026795,0.7050449,-0.58374727
-0.10596201,-0.5241632,-0.845,0.62783384,0.6127194,-0.47999957,0.70242643,0.5519849,-0.44934374,-0.7827833,0.5601749,-0.2710246
0.16009268,-0.41634762,-0.895,0.5593262,0.7786902,-0.2842461,0.76657385,0.61983913,-0.16782144,-0.6361529,0.6390047,-0.43241453


==> vector_field_sphere_tmp.csv <==
X,Y,Z,u_all,v_all,w_all,u_1,v_1,w_1,u_2,v_2,w_2
0.09987492,0.0,0.995,-0.92399895,-0.36222088,0.12256477,0.703236,-0.71015304,-0.033792417,0.70010453,0.7040896,-0.11879217
-0.1272362,-0.11655878,0.985,0.9149187,-0.39238524,0.09464491,0.7215575,-0.6903115,0.053147607,0.6835495,0.71862614,0.12781411
0.01942642,0.22135405,0.975,-0.7667711,-0.61104584,0.19668548,0.7109919,-0.6807843,0.17613429,0.70160145,0.6794966,-0.21456881
0.15956302,-0.2081217,0.965,-0.9683431,-0.20854083,0.13719513,0.69331026,-0.6845228,-0.22527646,0.69842166,0.71557134,-0.012841169
-0.29207173,0.051663376,0.955,0.9116668,-0.24845593,0.32731244,0.6992078,-0.6456684,0.3069539,0.65306264,0.74761724,0.12073871
0.27596733,0.17554782,0.945,-0.88769877,-0.30353966,0.3462004,0.67019075,-0.74187666,-0.021527216,0.6845047,0.6310472,-0.36501044
-0.092068076,-0.34248865,0.935,0.990246,-0.12793335,0.05518987,0.722129,-0.6782935,-0.13582163,0.68698317,0.6753448,0.26826027
-0.1751295,0.3372012,0.925,0.5535874,-0.7224508,0.4142534,0.71077394,-0.58739877,0.38699248,0.6874651,0.70639443,-0.16851918
0.37897277,-0.13840026,0.915,-0.89308554,-0.25700954,0.36924824,0.63783085,-0.69420624,-0.33354098,0.65820503,0.7167861,-0.2301825
-0.39322728,-0.16231851,0.905,0.88645625,-0.24949017,0.38980776,0.6703625,-0.70021504,0.24558714,0.6168802,0.70219845,0.35549423
0.18906334,0.4040174,0.895,-0.84997797,-0.36982378,0.37519053,0.68985426,-0.6947565,0.20350547,0.6989744,0.5631457,-0.44079664
0.13934389,-0.44425026,0.885,-0.98792243,-0.09671038,0.12106366,0.69528204,-0.6119319,-0.376991,0.70246434,0.68860865,0.17989436
-0.41886857,0.2427429,0.875,0.8220049,-0.24195352,0.5155254,0.652577,-0.53983647,0.53171414,0.6205832,0.78258735,0.049329743
0.4900684,0.107740164,0.865,-0.7888934,-0.31215537,0.52934515,0.60236657,-0.77007,-0.21011116,0.6238269,0.61009187,-0.4884955
-0.2982782,-0.4242701,0.855,0.94570225,-0.1846832,0.2674684,0.70362717,-0.7097016,-0.03510842,0.6426011,0.5987905,0.47803113
-0.06872319,0.5303321,0.845,-0.49049017,-0.7362443,0.46622273,0.709547,-0.55651265,0.4322462,0.70440465,0.6094364,-0.36386994
0.42074805,-0.35460693,0.835,-0.88158417,-0.30390182,0.3611829,0.62246376,-0.5824881,-0.5227298,0.64528763,0.7593007,-0.08406076
-0.5646501,-0.023350056,0.825,0.7612026,-0.31004742,0.5695975,0.59273595,-0.65206647,0.4727298,0.5641814,0.74649775,0.3527611
0.41073897,0.40874013,0.815,-0.8244259,-0.19242091,0.5322559,0.63645774,-0.76503265,0.09821673,0.65388405,0.46544635,-0.5964859
-0.02740422,-0.59264153,0.805,0.8685918,0.40317294,0.28809705,0.7154817,-0.5954363,-0.36543334,0.69673866,0.591736,0.40546724
-0.38866022,0.46574482,0.795,0.8069111,-0.20077851,0.55550206,0.6598207,-0.42210045,0.62166536,0.6419381,0.75196517,-0.14987956
0.6139633,-0.082607895,0.785,-0.7302372,-0.3784515,0.5687954,0.5606146,-0.6957745,-0.44900903,0.5776445,0.68424475,-0.44512448
-0.51875067,-0.36093318,0.775,0.81307954,-0.39248392,0.42995143,0.6144391,-0.77243894,0.16063233,0.57391155,0.56392485,0.5938133
0.14135265,0.6283267,0.765,-0.9108686,-0.21074091,0.3548333,0.69737035,-0.6011884,0.39018828,0.7051833,0.46416378,-0.5359743
0.32601383,-0.5689376,0.755,-0.9357125,-0.2451759,0.25363553,0.6499271,-0.47558638,-0.5928005,0.67930335,0.7156041,0.1626584
-0.6355075,0.20274423,0.745,0.69892114,-0.22512223,0.6788441,0.5704233,-0.48232937,0.66481245,0.5541654,0.8149246,0.16970149
0.6155433,0.28439662,0.735,-0.72760683,-0.15366434,0.66856235,0.5682401,-0.81694835,-0.09848168,0.5859677,0.43914586,-0.6810233
-0.26589912,-0.6353524,0.725,0.9586147,-0.16246769,0.23379962,0.7086871,-0.66389614,-0.23875612,0.650713,0.4689977,0.5971713
-0.23662026,0.65786463,0.715,0.730273,-0.35521376,0.5835449,0.6941676,-0.39006096,0.60496587,0.6908499,0.6226201,-0.36751962
0.6277828,-0.32994506,0.705,-0.7435118,-0.45958382,0.4857705,0.55412495,-0.5146283,-0.6542961,0.5677656,0.79320574,-0.220152
-0.6952608,-0.18326853,0.695,0.70548815,-0.3820199,0.5969483,0.5528902,-0.72294265,0.41432634,0.53849065,0.6198735,0.57077545
0.3940236,0.6127972,0.685,-0.9035406,0.098394096,0.4170528,0.6488363,-0.7034013,0.29023793,0.6583356,0.32878566,-0.67712194
0.124968745,-0.72715735,0.675,-0.95135117,0.116402455,0.28527457,0.69217825,-0.45650473,-0.55901045,0.70970416,0.5725639,0.41047594
-0.5904717,0.45729443,0.665,0.7439016,0.0119371535,0.66818255,0.58415157,-0.29399818,0.7565263,0.57472724,0.8125007,-0.097628266
0.7530489,0.06238856,0.655,-0.64711976,-0.305256,0.69860923,0.5396724,-0.7514392,-0.37959552,0.5515781,0.5242814,-0.64876086
-0.5189406,-0.5609596,0.645,0.8205937,-0.458446,0.34125254,0.6144443,-0.7872292,-0.052233826,0.57426786,0.38040146,0.7249215
0.0037685283,0.77250296,0.635,-0.9936968,-0.062091593,0.093334235,0.7046649,-0.45458227,0.5447957,0.71121156,0.43839294,-0.549536
0.5244902,-0.5781739,0.625,-0.8189315,-0.4811971,0.31273076,0.5827272,-0.34105423,-0.73763883,0.60600543,0.78971887,0.09540241
-0.7851622,0.07276866,0.615,0.64169204,-0.267634,0.7187513,0.5485826,-0.48850834,0.6785401,0.53683454,0.76420015,0.35750067
0.6342409,0.48136625,0.605,-0.7851825,0.21623836,0.58028406,0.5719306,-0.81153244,0.11962644,0.5819088,0.25315177,-0.77284944
-0.14385371,-0.79074717,0.595,0.9548393,0.056389313,0.29172283,0.7155956,-0.53597045,-0.4479493,0.6798964,0.3955827,0.61745864
-0.43196088,0.686429,0.585,0.89137477,0.271469,0.36298177,0.6381958,-0.20818242,0.74119246,0.6391373,0.6923745,-0.3348446
0.78905755,-0.21624796,0.575,-0.65470475,-0.45621306,0.60268676,0.5345975,-0.5091414,-0.67452246,0.54040927,0.7260805,-0.4251646
-0.7340721,-0.37671366,0.565,0.7002993,-0.48114413,0.52733415,0.5435042,-0.8128423,0.20950086,0.535305,0.39168817,0.74835074
0.28916517,0.7799734,0.555,-0.95852035,0.26417592,0.107004516,0.67871994,-0.57339764,0.4588621,0.6818107,0.25306648,-0.6863611
0.31612614,-0.776556,0.545,-0.9406236,-0.23645152,0.24355267,0.64702535,-0.2866213,-0.7065454,0.689432,0.6259381,0.36453387
-0.7634555,0.3618158,0.535,0.68287814,0.08903661,0.7250862,0.5534308,-0.21223629,0.80540055,0.5445862,0.83865064,-0.009543014
0.81332415,0.25075653,0.525,-0.66423553,0.023510858,0.7471535,0.5388187,-0.8259833,-0.16560802,0.5483751,0.28847802,-0.7848982
-0.43341452,-0.73954505,0.515,0.8824925,-0.3962916,0.25329834,0.6543393,-0.70073014,-0.28428376,0.60198754,0.23775525,0.76228833
-0.18121396,0.8438818,0.505,0.47659105,0.5323823,-0.69959277,0.6951237,-0.26895317,0.66668373,0.70564836,0.47318882,-0.52740186
0.70836246,-0.5031875,0.495,-0.70732284,-0.5900803,0.38922966,0.537042,-0.23389745,-0.81048006,0.5438495,0.8391426,-0.008208192
-0.8678007,-0.10815233,0.485,0.6206536,-0.37598196,0.68806005,0.539551,-0.5996383,0.59103185,0.53569895,0.5760839,0.61737674
0.5703799,0.67010576,0.475,-0.8381742,0.48510495,0.24927343,0.5974714,-0.7261124,0.34027728,0.59556496,0.10957416,-0.7957989
0.032263573,-0.8847226,0.465,-0.096554816,0.5242915,0.84604704,0.70041734,-0.35824648,-0.6173127,0.7092768,0.39271125,0.5854095
-0.6250481,0.6342632,0.455,0.7966872,0.4893386,0.3547353,0.57296747,-0.04946872,0.8180838,0.57449836,0.7570759,-0.31110728
0.8943623,-0.045729343,0.445,-0.59314495,-0.3899663,0.70434743,0.5365143,-0.62180585,-0.5705347,0.53850436,0.5340631,-0.65175897
-0.6941419,-0.5735346,0.435,0.7242127,-0.5852595,0.3646744,0.5466378,-0.83258283,-0.08940364,0.53794974,0.1616451,0.8273336
0.12507972,0.89650995,0.425,-0.9051239,0.28796777,-0.3127707,0.7002982,-0.4005086,0.59091043,0.70533603,0.23952903,-0.66717833
0.5159785,-0.7493605,0.415,-0.8309188,-0.5157376,0.20877911,0.5804224,-0.11302034,-0.8064343,0.6133472,0.7214271,0.32147816
-0.89103305,0.20502463,0.405,0.6116699,-0.02624965,0.7906776,0.5426958,-0.20552249,0.81439656,0.5360346,0.8277245,0.1659493
0.7993095,0.4528568,0.395,-0.7187482,0.5345189,0.44462416,0.5446205,-0.8284498,0.13061199,0.5466733,0.044470605,-0.8361642
-0.28479254,-0.8778771,0.385,0.9378723,-0.1862433,0.29276127,0.6994599,-0.5264724,-0.4833039,0.64665574,0.17073914,0.7434276
-0.3847052,0.84343165,0.375,0.8440775,0.49883345,-0.19671902,0.64729506,-0.05560671,0.7602085,0.66259646,0.5577288,-0.4999044
0.8570659,-0.3636111,0.365,-0.6505371,-0.55467695,0.5187823,0.5399759,-0.17060587,-0.82420844,0.53487396,0.8212175,-0.19877586
-0.8812269,-0.31211248,0.355,0.639647,-0.50628,0.5783877,0.5349758,-0.78539443,0.31137833,0.5397822,0.24135374,0.80646354
0.44071472,0.82870114,0.345,-0.85431063,0.50619084,-0.11800149,0.6397875,-0.57491183,0.51004744,0.6315498,0.026173815,-0.7748934
0.23571472,-0.91225743,0.335,-0.9075253,-0.06721533,0.41458404,0.6614654,-0.15421116,-0.7339499,0.7103569,0.45718417,0.5351408
-0.79296094,0.51535225,0.325,0.7249772,0.60691214,0.3256775,0.5466422,0.077141285,0.8338055,0.54739445,0.7920598,-0.27018636
0.93615174,0.15618856,0.315,-0.6416181,0.08855357,0.7618953,0.5366761,-0.81471175,-0.21959849,0.5360448,0.235047,-0.8108076
-0.5867944,-0.7500982,0.305,0.7904447,-0.5713169,0.22089441,0.5808131,-0.73166007,-0.3568329,0.5567533,0.003126802,0.8306721
-0.07424451,0.9526084,0.295,-0.43403473,0.27606574,-0.8575556,0.69916713,-0.19635737,0.6874657,0.7149587,0.28006166,-0.64062434
0.70043766,-0.654341,0.285,-0.7194716,-0.6610688,0.21295221,0.53697115,0.046106607,-0.8423397,0.54435945,0.7900858,0.28184608
-0.9613985,0.009380272,0.275,0.54414237,-0.36916593,0.7534094,0.5372975,-0.38489217,0.7504461,0.5514307,0.7254478,0.41188544
0.7173277,0.6443725,0.265,-0.72035235,0.6935556,-0.008558871,0.5608365,-0.7261917,0.39762804,0.5533349,-0.13839188,-0.8213818
-0.093929276,-0.9623681,0.255,0.72792906,0.15927204,0.6668971,0.70852536,-0.30695096,-0.63543123,0.69172025,0.17538132,0.70054585
-0.5823607,0.7751329,0.245,0.7459417,0.64044386,-0.18276423,0.5760688,0.14772582,0.8039414,0.5874696,0.6354606,-0.5010682
0.95543957,-0.17863424,0.235,-0.628671,-0.45679498,0.6293737,0.5716098,-0.30557185,-0.7615038,0.53714764,0.7112021,-0.4535019
-0.82718354,-0.5149198,0.225,0.676075,-0.63150984,0.3796287,0.5345639,-0.8376147,-0.11244212,0.5376939,-0.060292218,0.84098166
0.26272273,0.94061244,0.215,-0.82625717,0.35920504,-0.433902,0.6839862,-0.37312818,0.6268478,0.6798112,0.013113702,-0.7332699
0.44262233,-0.87296075,0.205,-0.87833416,-0.42941818,0.21006949,0.59878564,0.0543211,-0.79906505,0.6515752,0.5608812,0.51074654
-0.9179629,0.3454259,0.195,0.6781409,0.67880726,0.2816838,0.53770965,0.15308762,0.8291155,0.5374211,0.81577873,-0.21373741
0.9120051,0.36608967,0.185,-0.6253298,0.78005826,0.021721171,0.5359272,-0.81421643,0.22323437,0.5347606,-0.1810936,-0.8253704
-0.4259859,-0.8876435,0.175,0.881814,-0.3949476,0.2577218,0.65478843,-0.5347641,-0.53411573,0.60468334,-0.06542583,0.79377425
-0.28598607,0.9439211,0.165,0.854583,0.35659447,-0.3775292,0.66659427,0.03663878,0.74451977,0.6963274,0.36297897,-0.6191724
0.8498812,-0.5036636,0.155,-0.6699909,-0.670234,0.31921554,0.5423524,0.18995582,-0.8183952,0.53476316,0.8210805,0.19963753
-0.9683807,-0.20301192,0.145,0.6124429,-0.56443965,0.5534632,0.5403769,-0.7289983,0.4201838,0.57885444,0.2840817,0.76434624
0.5777457,0.80497515,0.135,-0.73701537,0.60067356,-0.30983803,0.5921151,-0.5613404,0.5781839,0.57938415,-0.22666274,-0.78290355
0.117897026,-0.98512703,0.125,-0.5322649,0.1154399,0.83867025,0.6801747,-0.07193605,-0.7295119,0.7185625,0.2385089,0.6532851
-0.753294,0.64755166,0.115,0.6728927,0.70075685,-0.23697099,0.54392815,0.3211983,0.775225,0.55466616,0.6574579,-0.50999475
0.9939766,0.031393252,0.105,-0.7356804,0.5735959,0.36022505,0.5970542,-0.801602,-0.030992532,0.5674915,0.22039887,-0.7933333
-0.71244085,-0.6952719,0.095,0.72799754,-0.6605203,0.1836643,0.54023623,-0.71005297,-0.45162997,0.53781927,-0.23601042,0.8093512
0.05573284,0.994821,0.085,-0.8076406,0.13420552,-0.5742,0.70000446,-0.14524741,0.69921166,0.7113362,0.05496375,-0.70069945
0.63140446,-0.7718182,0.075,-0.7673484,-0.6333449,0.10025427,0.5438785,0.24237618,-0.8033991,0.56806934,0.6368099,0.5213161
-0.9876283,0.14270753,0.065,0.7114207,0.6151957,0.33972758,0.5419722,0.06877486,0.8375776,0.5397691,0.80801415,-0.23614095
0.8251406,0.5622437,0.055,-0.61538494,0.715023,-0.33172816,0.5441453,-0.67446876,0.49899673,0.5374744,-0.4142399,-0.7345247
-0.2287575,-0.9724428,0.045,0.8396382,-0.1392294,0.52499807,0.7047608,-0.28338426,-0.65038884,0.661411,-0.058673926,0.7477251
-0.48839265,0.8719218,0.035,0.793539,0.5190843,-0.3175648,0.5962106,0.27620608,0.753819,0.62334627,0.45229265,-0.6378641
0.9493853,-0.3131175,0.025,-0.6934315,-0.58641595,0.4186517,0.5964841,0.19485614,-0.7786127,0.5552578,0.82005334,0.13856867
-0.9117374,-0.41049957,0.015,0.66515964,-0.6737438,0.3219193,0.54477954,-0.81428343,-0.20039402,0.5488255,-0.25605607,0.7957549
0.39503783,0.9186512,0.005,-0.80641,0.39607882,-0.43911788,0.6501112,-0.34289822,0.6780679,0.6358561,-0.23356253,-0.73561925
0.3292514,-0.94422907,-0.005,-0.86589235,-0.288442,0.4086953,0.6259232,0.15802535,-0.76370674,0.69675434,0.3358746,0.63381517
-0.88050926,0.4737916,-0.015,0.59454435,0.68968934,-0.41333473,0.53499746,0.49644485,0.6836083,0.5415086,0.6470244,-0.5367753
0.9691078,0.24536717,-0.025,-0.5236317,0.65094125,-0.5496229,0.53752226,-0.66176397,0.5226263,0.54864365,-0.48747328,-0.6792348
-0.54868203,-0.8352982,-0.035,0.813301,-0.55467695,0.17571296,0.5968063,-0.50156564,-0.626302,0.56620854,-0.30564758,0.7654982
-0.15959081,0.98615706,-0.045,0.74343747,0.13095137,-0.6558602,0.68248075,0.09586394,0.72458965,0.7190466,0.12755103,-0.68315643
0.783424,-0.61904913,-0.055,-0.7052587,-0.69896543,0.11856454,0.5396819,0.41086257,-0.73480296,0.5391628,0.65397453,0.5306794
-0.99523467,-0.072684,-0.065,0.89350194,0.17448099,0.41377616,0.7040896,-0.24795301,0.66541505,0.6935887,0.69883525,-0.17482561
0.6842762,0.7253558,-0.075,-0.65900487,0.57403636,-0.48599884,0.5593873,-0.48733893,0.6705122,0.54905003,-0.47793728,-0.685653
-0.014581405,-0.99627423,-0.085,0.23769586,0.0075223185,0.9713105,0.6975186,-0.019161427,-0.7163105,0.7083403,-0.002887667,0.7058652
-0.6616211,0.743796,-0.095,0.6947667,0.58487225,-0.41859746,0.5475657,0.48030594,0.68518466,0.5640386,0.46833548,-0.68008995
0.989286,-0.10143089,-0.105,-0.79349613,0.21522887,-0.5692456,0.71300733,-0.16190967,0.6822065,0.8976901,-0.3973909,-0.19034933
-0.7970962,-0.5928007,-0.115,0.7022085,-0.698072,0.13999575,0.54195887,-0.62251633,-0.564583,0.5370794,-0.45914006,0.7076271
0.18709493,0.9743565,-0.125,-0.91885465,0.16485567,-0.35850903,0.69404656,-0.09659571,0.71342033,0.6907894,-0.18504246,-0.6989773
0.5195229,-0.8437245,-0.135,-0.8273875,-0.5339777,0.17406312,0.5666565,0.36185956,-0.74024194,0.62835884,0.41044277,0.6608342
-0.95164776,0.27081648,-0.145,0.5390745,0.5317025,-0.65321606,0.553599,0.6593624,0.5086937,0.5358508,0.52757376,-0.6591887
0.8832928,0.44245768,-0.155,-0.5755066,0.5699145,-0.58650625,0.53745055,-0.51589423,0.66708314,0.5352337,-0.67430025,-0.50876725
-0.35185853,-0.921396,-0.165,0.84284,-0.37093475,0.38990787,0.6814515,-0.24302372,-0.69033563,0.62504804,-0.29950392,0.7208414
-0.3623097,0.9154817,-0.175,0.9091919,0.3588964,-0.21110061,0.63155717,0.34413362,0.69477165,0.6821449,0.20811845,-0.70097446
0.883909,-0.42951122,-0.185,-0.69471985,-0.7089378,-0.121538505,0.6404746,0.68183666,-0.35339928,0.5791485,0.5612608,0.59124726
-0.9400428,-0.27981162,-0.195,0.8116419,-0.5692954,-0.13092089,0.71008456,-0.5218506,-0.47270706,0.791691,-0.52620536,0.31037602
0.503099,0.8395632,-0.205,-0.7838923,0.4179466,-0.45916614,0.6119657,-0.2661678,0.7447502,0.5925382,-0.4715651,-0.6530886
0.19571678,-0.95680195,-0.215,-0.6381866,-0.22584854,0.73600984,0.6542671,0.22763197,-0.72119224,0.7234761,0.07798186,0.6859309
-0.7888001,0.5719873,-0.225,0.6508874,0.5618394,-0.51057035,0.5350819,0.6594784,0.52799195,0.5461774,0.40827826,-0.7314364
0.9656605,0.11079183,-0.235,-0.574605,0.3077863,-0.75835127,0.5403533,-0.2292766,0.80959904,0.57173693,-0.817813,-0.06556577
-0.6355884,-0.7321218,-0.245,0.7666184,-0.6365239,0.08446166,0.58255374,-0.38665015,-0.7149355,0.54344004,-0.52531666,0.6547636
-0.025809137,0.96659654,-0.255,-0.80195236,-0.12865943,-0.5833688,0.69377923,0.15038899,0.7043107,0.7205332,-0.12070643,-0.68283373
0.67008626,-0.6933682,-0.265,-0.75669104,-0.6537248,-0.0079073915,0.5601442,0.5770383,-0.5943613,0.5977954,0.4106071,0.6885073
-0.95966524,0.058460854,-0.275,0.60925144,0.26854938,-0.74611926,0.5893345,0.8070627,0.036532063,0.5473992,0.12824526,-0.8269868
0.7448505,0.6033015,-0.285,-0.649641,0.47626266,-0.5925712,0.54571587,-0.3161924,0.7760261,0.5375485,-0.688612,-0.48667753
-0.14125726,-0.9449981,-0.295,0.6453281,-0.25543693,0.7199331,0.70682925,0.037548207,-0.7063869,0.6816213,-0.25404495,0.68618774
-0.53242016,0.78962255,-0.305,0.79670393,0.4585692,-0.39367145,0.57072645,0.56451714,0.59631526,0.6089508,0.22713763,-0.75999177
0.9228021,-0.22183631,-0.315,-0.66886574,-0.17625302,-0.7221867,0.5670429,0.5339031,0.62722397,0.5947959,-0.5165064,0.61598617
-0.82733893,-0.4581324,-0.325,0.70844996,-0.659076,-0.25242335,0.6386158,-0.3775359,-0.67054933,0.59800744,-0.7697199,0.22342427
0.29947883,0.8933574,-0.335,-0.92590606,0.24118774,-0.2907346,0.68002164,-0.024409186,0.7327855,0.6580296,-0.4166617,-0.6272081
0.38115966,-0.8577251,-0.345,-0.82250583,-0.46245316,0.3310909,0.6072848,0.45263764,-0.65293515,0.6981749,0.12411319,0.705087
-0.857015,0.37349737,-0.355,0.63728684,0.45526433,-0.6217717,0.53911656,0.8046009,0.24893941,0.5371381,0.22777401,-0.8121587
0.88058025,0.30224726,-0.365,-0.61437654,0.38051894,-0.6911924,0.5349178,-0.17646272,0.8262711,0.5397349,-0.83369803,-0.11676397
-0.44324312,-0.8141932,-0.375,0.83057046,-0.5215238,0.19536096,0.67164487,-0.12913062,-0.729533,0.5882809,-0.5262064,0.6140295
-0.222157,0.89577967,-0.385,0.9730576,0.22275093,-0.05950616,0.6628254,0.3891528,0.639705,0.720086,-0.06103311,-0.6911955
0.7653735,-0.5081126,-0.395,-0.70424336,-0.5176953,-0.48583215,0.6092558,0.7835354,0.121982336,0.6429639,0.120732024,0.7563209
-0.90327597,-0.14165975,-0.405,0.6973915,-0.0010173827,-0.7166897,0.57619894,0.66932905,-0.46903458,0.556019,-0.5009114,-0.66327274
0.56755364,0.7110962,-0.415,-0.77175057,0.38229707,-0.50818324,0.58872503,-0.106354184,0.8013062,0.56701076,-0.66552055,-0.485367
0.061527662,-0.90309983,-0.425,-0.14657302,-0.3640559,0.91977155,0.68247813,0.30306232,-0.6651141,0.7156247,-0.20726742,0.66702443
-0.6519552,0.62107116,-0.435,0.730234,0.4394092,-0.52314234,0.5416204,0.72757745,0.4210446,0.5634237,0.13475925,-0.81510335
0.89536005,-0.017473545,-0.445,-0.6467979,0.102522284,-0.75573915,0.53727233,0.32296345,0.7791233,0.54371905,-0.74206454,0.39205852
-0.66823244,-0.5885919,-0.455,0.76585877,-0.5732366,-0.29130745,0.68588144,-0.13311194,-0.7154355,0.57868123,-0.7892273,0.20554405
0.094592184,0.88024276,-0.465,-0.99196976,0.06890453,-0.10605775,0.7010848,0.22112551,0.677926,0.70373726,-0.3573385,-0.6140546
0.5216893,-0.70867145,-0.475,-0.8418888,-0.5067934,-0.18542904,0.61838984,0.7061196,-0.34494787,0.69254696,0.02242463,0.72102416
-0.8580098,0.16909821,-0.485,0.6623214,0.29969814,-0.6866669,0.5437905,0.82937074,-0.1282037,0.53457576,-0.13346139,-0.83451587
0.742093,0.4519656,-0.495,-0.6849016,0.35025916,-0.6389275,0.5421034,-0.019064315,0.8400955,0.53508216,-0.81899965,-0.20718762
-0.24029058,-0.82899666,-0.505,0.84698,-0.4283203,0.31490722,0.71573275,0.16472134,-0.67867035,0.6489893,-0.50893086,0.5655106
-0.3801668,0.76827615,-0.515,0.91254383,0.34231788,-0.22379038,0.61686623,0.5975305,0.51228267,0.68153155,-0.05476212,-0.7297369
0.7936095,-0.30750436,-0.525,-0.69422245,-0.15697393,-0.70243466,0.54488546,0.7072971,0.4503672,0.5472864,-0.5103201,0.66336346
-0.7870764,-0.3070598,-0.535,0.7149134,-0.17732674,-0.6763535,0.5680346,0.5142859,-0.64253145,0.5495131,-0.71844846,-0.426459
0.3701175,0.7523218,-0.545,-0.90895444,0.2674608,-0.3197914,0.666862,0.1078954,0.73732865,0.62932026,-0.6102373,-0.48121348
0.23342493,-0.79842836,-0.555,-0.89014363,-0.41086116,0.19707252,0.66603506,0.5575639,-0.49549943,0.72464687,-0.24402164,0.64446914
-0.70566976,0.42755723,-0.565,0.7184984,0.35355034,-0.5989676,0.5363037,0.8261612,0.17273119,0.54792494,-0.07205803,-0.83341825
0.8023462,0.16004856,-0.575,-0.6746091,0.18009716,-0.7158685,0.5349179,0.27461958,0.7990288,0.536703,-0.8212345,0.19371079
-0.479306,-0.65424824,-0.585,0.8783402,-0.3476345,-0.3281295,0.71939856,0.18778948,-0.6687307,0.62081826,-0.75763905,0.20141444
-0.08771546,0.7989249,-0.595,0.8721234,0.32727984,0.36371532,0.6859019,0.4457088,0.5752237,0.72425455,-0.3219789,-0.6097417
0.59870505,-0.52490693,-0.605,-0.7865022,-0.16134225,-0.59614027,0.6042211,0.7838633,0.14309183,0.61517614,-0.3631426,0.6997754
-0.78833944,-0.017201463,-0.615,0.70096445,0.10782118,-0.7049989,0.5381971,0.749845,-0.3848068,0.5360909,-0.5044462,-0.6768608
0.5639684,0.5397357,-0.625,-0.79031885,0.27264425,-0.5486906,0.5925836,0.14381945,0.7925658,0.56337845,-0.78555846,-0.2559346
-0.050733786,-0.7708444,-0.635,0.95789117,-0.2307101,0.17093134,0.71247953,0.4499315,-0.5384556,0.6953905,-0.5173617,0.4987675
-0.47807735,0.59616864,-0.645,0.8582156,0.32466662,-0.39756462,0.5832182,0.74250764,0.32945237,0.638972,-0.15619388,-0.7532053
0.74677205,-0.11535377,-0.655,-0.7133589,-0.05278147,-0.6988085,0.5389899,0.61714226,0.5732584,0.5358745,-0.7036055,0.46666667
-0.6212586,-0.41450298,-0.665,0.7851372,-0.08293021,-0.61374444,0.5837175,0.51764697,-0.6255522,0.58701074,-0.7692887,-0.25221655
0.17595164,0.71653056,-0.675,-0.9762991,0.21286246,-0.03911077,0.70466983,0.33675188,0.62453073,0.6809541,-0.5594924,-0.47251427
0.34981486,-0.6390654,-0.685,-0.87319523,0.1102969,-0.47472593,0.6684564,0.72810084,-0.1517739,0.68187714,-0.4321894,0.5901321
-0.680601,0.2318562,-0.695,0.740502,0.20651768,-0.63953674,0.54003793,0.8370238,-0.08803546,0.5525343,-0.35135332,-0.75581527
0.6494935,0.28483886,-0.705,-0.7421029,0.14370458,-0.65470016,0.55999804,0.33552966,0.75751036,0.5419914,-0.8393157,0.042361848
-0.2824371,-0.6395344,-0.715,0.8698829,0.20673679,-0.44784352,0.6982091,0.46539155,-0.5439804,0.6751563,-0.7126739,0.19042003
-0.22041853,0.6525264,-0.725,0.95001715,0.31216615,-0.0044614193,0.65897506,0.62486,0.4186906,0.7191374,-0.3445852,-0.60340905
0.59394836,-0.32710904,-0.735,-0.7925107,-0.0588858,-0.60700846,0.58774376,0.74379236,0.31832418,0.5578933,-0.6198561,0.5518456
-0.6482261,-0.15741,-0.745,0.7682914,0.017773498,-0.63985354,0.547419,0.69655025,-0.4638429,0.56732506,-0.6800291,-0.46443817
0.36533496,0.54452306,-0.755,-0.91856474,0.22493517,-0.32502782,0.67625123,0.32543382,0.66089123,0.6244096,-0.7309472,-0.2753704
0.0966779,-0.6367326,-0.765,-0.42735586,0.75431377,-0.49837515,0.7049792,0.64333665,-0.29853362,0.69792634,-0.57654494,0.42484686
-0.4919979,0.39662713,-0.775,0.8545888,0.24810936,-0.4562016,0.57909757,0.80664456,0.118197314,0.63171124,-0.34785682,-0.69277453
0.6182611,0.039092686,-0.785,-0.7693567,-0.009688692,-0.6387459,0.57164747,0.56650096,0.59354514,0.54589885,-0.78820026,0.28413883
-0.420546,-0.43716824,-0.795,0.8477907,0.1642527,-0.50425386,0.6179208,0.5913911,-0.51810265,0.6567393,-0.7457646,-0.11193116
0.014469418,0.59309834,-0.805,-0.28637996,0.73856866,0.6103301,0.70123136,0.5398448,0.4656631,0.70990616,-0.5481176,-0.44226727
0.38088295,-0.43669575,-0.815,-0.8526348,0.22056606,-0.47367144,0.67189515,0.7357267,0.08522432,0.623509,-0.61034065,0.4885907
-0.5615964,0.06312273,-0.825,0.8153055,0.11669906,-0.5671493,0.56432915,0.7917602,-0.23377022,0.5997909,-0.56825995,-0.5633219
0.4447142,0.32404366,-0.835,-0.87778914,0.15880945,-0.4519577,0.65191776,0.43897864,0.61830497,0.5964777,-0.80137706,-0.044823702
-0.10596201,-0.5241632,-0.845,0.49124324,0.7782299,-0.3912012,0.6887395,0.6316161,-0.3559479,0.70262897,-0.6846714,0.19374609
-0.26760685,0.44425395,-0.855,0.9423116,0.30365416,-0.14086586,0.6461752,0.7288252,0.22643225,0.7094529,-0.4603959,-0.53358436
0.48124754,-0.14204156,-0.865,-0.8587448,0.025550561,-0.5117662,0.6380381,0.6765168,0.36773962,0.58043516,-0.73103017,0.35873368
-0.43494838,-0.2125909,-0.875,0.87188476,0.12962529,-0.47224396,0.6018042,0.6979411,-0.3882138,0.6555816,-0.7040158,-0.27308333
0.1703345,0.43331414,-0.885,-0.933515,0.35844743,0.008071955,0.71183246,0.5330888,0.45728627,0.67631924,-0.6914408,-0.25397202
0.16009268,-0.41634762,-0.895,-0.6565588,0.6789804,-0.32850596,0.7117637,0.6980183,-0.078503795,0.6756787,-0.6609012,0.3266006
-0.38079765,0.1896527,-0.905,0.90892017,0.22252735,-0.35262707,0.61477566,0.78777355,-0.03825794,0.6771292,-0.5508644,-0.48789805
0.38779157,0.11132246,-0.915,-0.9086819,0.13133928,-0.396292,0.6779192,0.583406,0.44728416,0.6121147,-0.7827315,0.11245896
-0.19847967,-0.32400745,-0.925,0.8178188,0.49232,-0.29798248,0.66457355,0.6830723,-0.30290952,0.70693886,-0.70712847,-0.014380198
-0.06767932,0.34813002,-0.935,0.73975277,0.6342723,0.22464342,0.69124746,0.678592,0.24837397,0.7165132,-0.6134555,-0.3320863
0.2628966,-0.19457746,-0.945,-0.90871716,0.29268223,-0.29760778,0.70996195,0.6882914,0.14902684,0.64739543,-0.7170408,0.2583248
-0.2949885,-0.030931722,-0.955,0.9201338,0.26002854,-0.2928123,0.6409004,0.7492266,-0.1670512,0.6991209,-0.6587041,-0.27809867
0.17384659,0.19634756,-0.965,-0.9243295,0.37411648,-0.07517857,0.71555936,0.62368995,0.31461972,0.67319304,-0.7356246,-0.075282596
0.0037635502,-0.22217299,-0.975,0.13687624,0.9834854,-0.118411936,0.70445323,0.7048423,-0.083324276,0.7017595,-0.7070618,0.087161265
-0.1186971,0.12524375,-0.985,0.865033,0.50158197,-0.01155886,0.6824411,0.7285524,0.059038762,0.7164371,-0.6588068,-0.22954634
0.099626124,-0.0070452504,-0.995,-0.7288576,0.6841682,-0.026089156,0.71501845,0.6871198,0.12889956,0.687584,-0.7258693,0.018493585

